Exploring the Frontiers of Energy Efficiency using Power Management at System Scale

In the face of surging power demands for exascale HPC systems, this work tackles the critical challenge of understanding the impact of software-driven power management techniques like Dynamic Voltage and Frequency Scaling (DVFS) and Power Capping. These techniques have been actively developed over the past few decades. By combining insights from GPU benchmarking to understand application power profiles, we present a telemetry data-driven approach for deriving energy savings projections. This approach has been demonstrably applied to the Frontier supercomputer at scale. Our findings based on three months of telemetry data indicate that, for certain resource-constrained jobs, significant energy savings (up to 8.5%) can be achieved without compromising performance. This translates to a substantial cost reduction, equivalent to 1438 MWh of energy saved. The key contribution of this work lies in the methodology for establishing an upper limit for these best-case scenarios and its successful application. This work sheds light on potential energy savings and empowers HPC professionals to optimize the power-performance trade-off within constrained power budgets, not only for the exascale era but also beyond.

==> experiments.txt <==
[4:24 PM] Karimi, Ahmad Maroof

Train/Knownset

python train_cacOpenset.py --dataset power --trial 2

[4:27 PM] Karimi, Ahmad Maroof

Unknownset/Test:

python train_cacOpenset.py --dataset powe│-rw-rw-r-- 1 25amk stf218 10056 Sep 28 16:24 power_2_myTestCACclassifierAccuracy.pth

r --trial 2

[4:28 PM] Karimi, Ahmad Maroof

Set classes: in config file

datasets/config.json

[4:38 PM] Karimi, Ahmad Maroof

path to run the codes:

/gpfs/alpine/proj-shared/stf218/25amk/fpe_git/git_ipdps/cac-openset_ipdps

[4:57 PM] Karimi, Ahmad Maroof

use jupyter notebook to generate clusGAN data.

/gpfs/alpine/proj-shared/stf218/25amk/fpe_git/git_ipdps/PowerGAN2/data/features_power_complete/prepareDataForCluster.ipynb

Experiments:
Known 
Known class performance
Known class performance
Change: config 
known classes 20, 40, 60, 80, 100, 118

16, trial=16
32,
49#comment try later
66, 
72 #try later
91
110,
118

6 level of classes
split 5:1 and rotate

python train_cacOpenset.py --dataset power --trial 2

het map / confusion matrix for the best set



Binary: Known-Unknown
Open Set:
Change: config 
known classes 20, 40, 60, 80, 100
unknown classes 10 fixed
Train: python train_cacOpenset.py --dataset power --trial 2
Eval: 
python eval_cacOpenset.py --dataset power --num_trials 1 --start_trial 16 --name myTest
python3 eval_cacOpenset.py --dataset power --num_trials 1 --start_trial 1 --name myTest

--trial 2 and --num_trials 2 would be same ?!

report:
Raw Top-1 Accuracy: [0.9253431536658855]
Raw AUROC: [0.8237439442119656]
Average Top-1 Accuracy: 0.9253431536658855
Average AUROC: 0.8237439442119656


Known Class Classification

Need to create the confusion matrix for all 52k samples
log the target labels and predicted labels for the matrix

Train and test data would vary time component-wise
Jan + week 1 of Feb and so on



timeline runs
train runs
/gpfs/alpine/stf218/proj-shared/nsattar/ipdps_experiment_runs

train_timeline_11_all  train_timeline_1_all  train_timeline_3_all  train_timeline_6_all


